EMF Exposure Mitigation via MAC Scheduling

International standards bodies define Electromagnetic field (EMF) emission requirements that can be translated into control of the base station actual Effective Isotropic Radiated Power (EIRP), i.e., averaged over a sliding time window. In this work we show how to comply with such requirements by designing a water-filling power allocation method operating at the MAC scheduler level. Our method ensures throughput fairness across users while constraining the EIRP to a value that is produced by an outer-loop procedure which is not the focus of our paper. The low computational complexity of our technique is appealing given the tight computational requirements of the MAC scheduler. Our proposal is evaluated against the prior art approaches through massive-MIMO system level simulations that include realistic modeling of physical and MAC level cellular procedures. We conclude that our proposal effectively mitigates EMF exposure with considerably less impact on network performance, making it a standout candidate for 5G and future 6G MAC scheduler implementations.

==> Data/CellTpData.csv <==
PacketSize,NoControl,Legacy,PreviosFsy,Option1Epsilon09,Option2Epsilon09,Option1Epsilon10,Option1Epsilon05
50,64889.5,64805,65780.7,65783.1,65842.3,65738.2,65781.9
100,127218,127060,128658,128705,128846,128547,128710
150,184835,181029,184563,186823,186816,186362,186651
200,232885,209962,215018,233229,233886,233178,230999
250,273321,223819,230335,269188,271607,269219,262056
300,304682,228435,236886,295855,299306,296044,283685
400,348143,232855,240396,331155,336436,332892,306026
500,374704,234412,237701,350662,357989,354066,317129
600,393434,238138,237000,364932,372787,369179,324655
800,416791,237285,240349,381114,390459,385422,332770
1000,429668,237952,238514,389639,401980,395766,337719
1200,438657,236887,236357,396204,407447,401775,340687
1400,444600,233114,239879,400139,411952,406503,341822


==> Data/E2ETpData.csv <==
PacketSize,NoControl,Legacy,PreviosFsy,Option1Epsilon09,Option2Epsilon09,Option1Epsilon10,Option1Epsilon05
50,52666.9,52640.2,56895.6,56858.7,56997,56421.7,56906.2
100,91334.2,91520.5,97004,96906,97388.6,96463.6,97105.5
150,115335,111630,118394,120954,121078,119951,120925
200,119011,103783,110623,120831,121977,119253,119651
250,121763,92729.4,101272,119457,121583,117091,115363
300,119328,80593.7,87654.8,113886,116748,111199,107867
400,113138,63843.3,68513.7,101058,104842,98794.3,91469.6
500,105296,53585.9,54073.9,91463.1,94495.1,88821,79294.2
600,98771.1,47712.7,50294,84967.7,88175.9,83426.1,73028
800,90539.6,43044.4,42927.3,76666,79300.7,74335.9,65079.3
1000,84938.3,39030.8,38694.4,71148.4,74505.1,70206.2,60301.2


==> Data/E2ETpDifferentPrf9Data.csv <==
Packet Size,legacy PRF 9,EPIC2 PRF 9,,,,
50,52593,56863.1,,,,
75,69319.3,78505.4,,,,
100,68995.1,96373.6,,,,
125,53198.6,108318,,,,
150,42181.2,115757,,,,
200,28550.6,112895,,,,
250,22452.7,108969,,,,
300,19430.8,103689,,,,
400,17127.2,92861.2,,,,
500,16009,84564.9,,,,
600,15324.8,78974.8,,,,
800,14819.6,70903.4,,,,
1000,14501.8,66096.8,,,,
1200,14456.1,62775.5,,,,
1400,14180.6,60864.1,,,,


==> Data/E2ETpDifferentPrfData.csv <==
Packet Size,No EIRP control,legacy PRF 3,legacy PRF 6,EPIC2 PRF 3,EPIC2 PRF 6
50,52666.9,52744.4,52640.2,57032.8,56997
100,91334.2,91351.1,91520.5,97445,97388.6
150,115335,115521,111630,121453,121078
200,119011,119106,103783,123685,121977
250,121763,121260,92729.4,124392,121583
300,119328,119023,80593.7,122159,116748
400,111808,110736,63843.3,112843,104842
500,104049,102018,55083.6,105296,94495.1
600,98162.6,95551.5,48781.9,98530.9,88175.9
800,90176.1,86638.1,43044.4,89437.2,79300.7
1000,84804.3,81441.1,39030.8,84395.5,74505.1
1200,81495,77566.2,37696.5,80832.1,70561.8
1400,78688.7,74517.1,35418,77724,68306.9

